The Three Hundred project: connection between star formation quenching and dynamical evolution in and around simulated galaxy clusters

In this work, we combine the semi-analytic model of galaxy formation and evolution SAG with the $102$ relaxed simulated galaxy clusters from The Three Hundred project, and we study the link between the quenching of star formation (SF) and the physical processes that galaxies experience through their dynamical history in and around clusters. We classify galaxies in four populations based on their orbital history: recent and ancient infallers, and backsplash and neighbouring galaxies. We find that $\sim 85$ per cent of the current population of quenched galaxies located inside the clusters are ancient infallers with low or null content of hot and cold gas. The fraction of quenched ancient infallers increases strongly between the first and second pericentric passage, due to the removal of hot gas by the action of ram-pressure stripping (RPS). The majority of them quenches after the first pericentric passage, but a non-negligible fraction needs a second passage, specially galaxies with $M_\star \leq 10^{10.5} \, {\rm M_\odot}$. Recent infallers represent $\sim 15$ per cent of the quenched galaxies located inside the cluster and, on average, they contain a high proportion of hot and cold gas; moreover, pre-processing effects are the responsible for quenching the recent infallers prior to infall onto the main cluster progenitor. The $\sim 65$ per cent of quenched galaxies located around clusters are backsplash galaxies, for which the combination of RPS acting during a pre-processing stage and inside the cluster is necessary for the suppression of SF in this population.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
